OSIRIS-GR: General relativistic activation of the polar cap of a compact neutron star

We present ab initio global general-relativistic Particle-in-cell (GR-PIC) simulations of compact millisecond neutron star magnetospheres in the axisymmetric aligned rotator configuration. We investigate the role of GR and plasma supply on the polar cap particle acceleration efficiency - the precursor of coherent radio emission - employing a new module for the PIC code OSIRIS, designed to model plasma dynamics around compact objects with fully self-consistent GR effects. We provide a detailed description of the main sub-algorithms of the novel PIC algorithm, including a charge-conserving current deposit scheme for curvilinear coordinates. We demonstrate efficient particle acceleration in the polar caps of compact neutron stars with denser magnetospheres, numerically validating the spacelike current extension provided by force-free models. We show that GR relaxes the minimum required poloidal magnetospheric current for the transition of the polar cap to the accelerator regime, thus justifying the observation of weak pulsars beyond the expected death line. We denote that spin-down luminosity intermittency and radio pulse nullings for older pulsars might arise from the interplay between the polar and outer gaps. Also, narrower radio beams are expected for weaker low-obliquity pulsars.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



